A Geometric Calibration of the Tip of the Red Giant Branch in the Milky Way using Gaia DR3

We use the latest parallaxes measurements from Gaia DR3 to obtain a geometric calibration of the tip of the red giant branch (TRGB) in Cousins $I$ magnitudes as a standard candle for cosmology. We utilise the following surveys: SkyMapper DR3, APASS DR9, ATLAS Refcat2, and Gaia DR3 synthetic photometry to obtain multiple zero-point calibrations of the TRGB magnitude, $M_{I}^{TRGB}$. Our sample contains Milky Way halo stars at high galactic latitudes ($|b| > 36$) where the impact of metallicity, dust, and crowding are minimised. The magnitude of the TRGB is identified using Sobel edge detection, but this approach introduced a systematic offset. To address this issue, we utilised simulations with PARSEC isochrones and showed how to calibrate and remove this bias. Applying our method within the colour range where the slope of the TRGB is relatively flat for metal-poor halo stars (1.55 $<$ $(BP-RP)$ $<$ 2.25), we find a weighted average $M_{I}^{TRGB} = -4.042 \pm 0.041$ (stat) $\pm0.031$ (sys) mag. A geometric calibration of the Milky Way TRGB has the benefit of being independent of other distance indicators and will help probe systematics in the local distance ladder, leading to improved measurements of the Hubble constant.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
